Structure Exploiting Interior Point Methods

Interior point methods are among the most popular techniques for large scale nonlinear optimization, owing to their intrinsic ability of scaling to arbitrary large problem sizes. Their efficiency has attracted in recent years a lot of attention due to increasing demand for large scale optimization in industry and engineering. A parallel interior point method is discussed that exploits the intrinsic structure of large-scale nonlinear optimization problems so that the solution process can employ massively parallel high-performance computing infastructures. Since the overall performance of interior point methods relies heavily on scalable sparse linear algebra solvers, particular emphasis is given to the underlying algorithms for the distributed solution of the associated sparse linear systems obtained at each iteration from the linearization of the optimality conditions. The interior point algorithm is implemented in a object-oriented parallel IPM solver and applied for the solution of large scale optimal control problems solved in a daily basis for the secure transmission and distribution of electricity in modern power grids.

==> data/figures/HYPEROPTGeneMem0Fig4.dat <==
         ns         N         nrows      Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective            MEMORY
         9        3600     4960818            51.02           154.23            60.66           265.91          23             9.34           360.50           150.88  7.3782327201133227e+08     6830.77
         9        4800     6614418            75.06           237.95            81.75           394.77          23            13.90           501.51           260.07  9.8376443196898925e+08     9107.70
         9        7200     9921618           120.01           479.85           138.49           738.34          23            26.88          1030.53           757.50  1.4756467513037000e+09    13661.55
         9        8760    12071298           138.61           682.72           188.25          1009.58          23            37.87          1515.63          1203.81  1.7953702588611095e+09    16621.55


==> data/figures/HYPEROPTGeneMem1Fig4.dat <==
         ns         N         nrows      Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective            MEMORY
         9        3600     4960818            17.80            88.33           216.98           323.11          23            13.27           315.33           146.41  7.3782327201133204e+08      514.28
         9        4800     6614418            24.16           131.92           289.85           445.92          23            18.34           470.07           252.77  9.8376443196898949e+08      685.35
         9        7200     9921618            39.80           261.65           446.39           747.85          23            30.78           866.85           580.48  1.4756467513036997e+09     1027.48
         9        8760    12071298            52.68           381.41           554.71           988.81          23            40.70          1297.24           960.22  1.7953702588611085e+09     1249.87


==> data/figures/HYPEROPTgeneMem0.dat <==
         ns         N         nrows      Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective            MEMORY
         9        3600     4960818            51.02           154.23            60.66           265.91          23             9.34           360.50           150.88  7.3782327201133227e+08     6830.77
         9        4800     6614418            75.06           237.95            81.75           394.77          23            13.90           501.51           260.07  9.8376443196898925e+08     9107.70
         9        7200     9921618           120.01           479.85           138.49           738.34          23            26.88          1030.53           757.50  1.4756467513037000e+09    13661.55
         9        8760    12071298           138.61           682.72           188.25          1009.58          23            37.87          1515.63          1203.81  1.7953702588611095e+09    16621.55


==> data/figures/HYPEROPTgeneMem1.dat <==
         ns         N         nrows      Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective            MEMORY
         9        3600     4960818            17.80            88.33           216.98           323.11          23            13.27           315.33           146.41  7.3782327201133204e+08      514.28
         9        4800     6614418            24.16           131.92           289.85           445.92          23            18.34           470.07           252.77  9.8376443196898949e+08      685.35
         9        7200     9921618            39.80           261.65           446.39           747.85          23            30.78           866.85           580.48  1.4756467513036997e+09     1027.48
         9        8760    12071298            52.68           381.41           554.71           988.81          23            40.70          1297.24           960.22  1.7953702588611085e+09     1249.87


==> data/figures/IPOPTGeneFig4.dat <==
         ns         N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective    MEMORY
         9        3600          1394.85         14032.42          1422.79         16850.06           2          7727.61            38.44            61.27     989144087.85  1.7512402343750000e+04
         9        4800          3061.14         43701.10           121.18         46883.42           2         21911.14           266.06           103.84    1318858783.80  3.8395214843750000e+04
         9        7200         14392.37        256964.39          2133.90        273490.66           2        129549.15          1250.47           961.65    1978288175.70  1.0115234375000000e+05
         9        8760         123123          123123123           123123        213123              2        2000000             1250.47           961.65    1978288175.70  4.0115234375000000e+06


==> data/figures/IPOPTarchimedesPerStep.dat <==
         ns         N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective    MEMORY
         9         240             2.88             7.30            21.70            31.89           2            14.50             1.91             1.20      65942939.18  1.8455273437500000e+02
         9         480            10.04            37.16            60.73           107.93           2            48.94             3.90             2.76     131885878.38  4.4639843750000000e+02
         9        1200            77.49           842.23           266.91          1186.63           2           554.57            10.18             9.81     329714695.95  2.3070312500000000e+03
         9        1440           103.46           771.97           286.56          1161.99           2           529.27            10.94            10.29     395657635.14  2.9504492187500000e+03
         9        2400           397.99          3039.38           688.96          4126.33           2          1864.17            21.13            23.98     659429391.90  7.3916601562500000e+03
         9        2880           706.68          6216.93           918.93          7842.55           2          3567.93            28.43            34.72     791315270.28  1.1471289062500000e+04
         9        3600          1394.85         14032.42          1422.79         16850.06           2          7727.61            38.44            61.27     989144087.85  1.7512402343750000e+04
         9        4800          3061.14         43701.10           121.18         46883.42           2         21911.14           266.06           103.84    1318858783.80  3.8395214843750000e+04
         9        7200         14392.37        256964.39          2133.90        273490.66           2        129549.15          1250.47           961.65    1978288175.70  1.0115234375000000e+05
         9        8760         123123          123123123           123123        213123              2        2000000             1250.47           961.65    1978288175.70  1.0115234375000000e+05


==> data/figures/KNITROGeneFig4.dat <==
         ns         N      Variables   Constraints  KKTrows          Total      Iterations     AveragePerIter   FunctionEvals       AllRest       Objective
         9        3600     1368000     2253600     3621600         24614.23           1         24614.23            39.92         24574.31  6.1337451787080395e+08
         9        4800     1824000     3004800     4828800         64208.51           1         64208.51            64.60         64143.91  8.1787027589970398e+08
         9        7200     9921618     120.01      479.85           138.49            1         2000000            1030.53           757.50  1.4756467513037000e+09 
         9        8760    12071298     138.61      682.72           188.25            1         2000000            1515.63          1203.81  1.7953702588611095e+09


==> data/figures/KNITROGeneFig5.dat <==
         ns         N      Variables   Constraints  KKTrows          Total      Iterations     AveragePerIter   FunctionEvals       AllRest       Objective                MEMORY
         9        3600     1368000     2253600     3621600         24614.23           1         24614.23            39.92         24574.31  6.1337451787080395e+08         44000
         9        4800     1824000     3004800     4828800         64208.51           1         64208.51            64.60         64143.91  8.1787027589970398e+08         210885 
         9        7200     9921618     120.01      479.85           138.49            1         2000000            1030.53           757.50  1.4756467513037000e+09        3000000
         9        8760    12071298     138.61      682.72           188.25            1         2000000            1515.63          1203.81  1.7953702588611095e+09        3000000


==> data/figures/MIPSGeneFig4.dat <==
         ns         N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective
         9        3600             0.00         21664.13             0.00         21664.13           2         10832.06            79.41             0.00  0.0000000000000000e+00
         9        4800             0.00         94654.50             0.00         94654.50           2         47327.25           171.49             0.00  0.0000000000000000e+00
         9        7200             0.00        182937.13             0.00        182937.13           2         91468.56           294.66             0.00  0.0000000000000000e+00
         9        8760             0.00        432809.67             0.00        432809.67           2        216404.83           642.88             0.00  0.0000000000000000e+00


==> data/figures/MIPSgenePerStep.dat <==
         ns         N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective
         9        3600             0.00         21664.13             0.00         21664.13           2         10832.06            79.41             0.00  0.0000000000000000e+00
         9        4800             0.00         94654.50             0.00         94654.50           2         47327.25           171.49             0.00  0.0000000000000000e+00
         9        7200             0.00        182937.13             0.00        182937.13           2         91468.56           294.66             0.00  0.0000000000000000e+00
         9        8760             0.00        432809.67             0.00        432809.67           2        216404.83           642.88             0.00  0.0000000000000000e+00


==> data/runcases-HYPEROPT.dat <==

Case             nrows          ns           N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective
IEEE30I          956172           6        2880            28.35             5.97             2.34            36.67           1             8.31             8.78            19.61  7.1475916005285963e+07
IEEE30II         1593612           6        4800            43.61             9.79             2.52            55.92           1            12.31            18.01            50.04  1.1912652667494451e+08
PEGASE1354I     3408100          50         240            23.52             4.92             2.89            31.33           1             7.81            10.62             8.50  8.5182083246070683e+08
PEGASE1354II    17040100          50        1200           124.72            73.32            22.45           220.49           1            95.77            66.67            69.35  4.2591041623019042e+09
PEGASE13659I   34869320         100         240           295.89            35.12            29.64           360.65           1            64.76           125.59           101.24  6.4929382710873890e+09
PEGASE13659II  104607560         100         720          1026.87           150.81            96.75          1274.43           1           247.56           407.27           320.83  1.9478814813261879e+10


==> data/runcases-HYPEROPTmem.dat <==

Case              nrows          ns           N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective
IEEE30I         956172            6         2880            13.03             2.98             5.39            21.40           1             8.36             9.67            18.53  7.1475916005285963e+07
IEEE30II         1593612           6         4800            19.57             6.35            11.40            37.32           1            17.75            18.66            46.32  1.1912652667494451e+08
PEGASE1354I     3408100          50          240             2.01             3.24            13.22            18.48           1            16.46             9.83             8.34  8.5182083246070683e+08
PEGASE1354II    17040100          50         1200            13.34            36.37            55.32           105.02           1            91.69            69.54            78.62  4.2591041623019042e+09
PEGASE13659I   34869320         100         240             25.91            41.19           151.24           218.34           1           192.43           122.75            93.52  6.4929382710873890e+09
PEGASE13659II  104607560         100         720             74.70           124.60           369.38           568.68           1           493.98           398.52           302.96  1.9478814813261879e+10


==> data/runcases-HYPEROPTmemSaving.dat <==

Case     nrows          ns           N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective
IEEE30     1593612           6        4800            19.57             6.35            11.40            37.32           1            17.75            18.66            46.32  1.1912652667494451e+08
PEGASE1354     3408100          50         240             2.01             3.24            13.22            18.48           1            16.46             9.83             8.34  8.5182083246070683e+08
PEGASE13659    34869320         100         240            25.91            41.19           151.24           218.34           1           192.43           122.75            93.52  6.4929382710873890e+09


==> data/runcases-IPOPT.dat <==

Case                    ns           N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval     AllRest       Objective
IEEE30I                 6        2880           725.49          3028.35            21.29          3775.13           1          3049.64             7.16            17.44  7.1475916005285963e+07
IEEE30II                 6        4800          3130.91         16293.91            62.00         19486.83           1         16355.91            19.45            48.94  1.1912652667494451e+08
PEGASE1354I            50         240            97.09          1341.15            38.16          1476.40           1          1379.31             9.74             8.83  8.5182083259744954e+08
PEGASE1354II            50        1200          1627.00        301889.92          1180.15        304697.07           1        303070.07            71.72            75.86  4.2591041623960185e+09
PEGASE13659I          100         240           684.45         20997.26           167.54         21849.25           1         21164.81           118.01            95.64  6.4929382711785583e+09
PEGASE13659II          100         720          3126.02        559286.84          1265.45        563678.32           1        560552.29           589.56           374.97  1.9478814813644329e+10


==> data/runcasesKNITRO-KNITRO.dat <==

         Case             ns         N      Variables   Constraints  KKTrows          Total      Iterations     AveragePerIter   FunctionEvals       AllRest       Objective
         IEEE30I          6        2880      276480      443520      720000          6717.15           1          6717.15             4.38          6712.77  2.5530948877749301e+07
         IEEE30II          6        4800      460800      739200     1200000          2e6               1          2000000.1          12.32          1067.91  8.3396519871890903e+08
     PEGASE1354I         50         240      822720     1629600     2452320          1080.23           1          1080.23            12.32          1067.91  8.3396519871890903e+08
     PEGASE1354II         50        1200     4113600     8148000    12261600        101008.33           1        101008.33           120.42        100887.91  4.1684550468644400e+09
    PEGASE13659I        100         240     8616480    16428480    25044960        145524.41           1        145524.41           137.40        145387.01  6.1635768431279097e+09
    PEGASE13659II        100         720    25849440    49285440    75134880             0.00           0         2000000.1            0.00             0.00  0.0000000000000000e+00


==> data/runcasesMIPS-MIPS.dat <==

      Case         nrows          ns           N      Factorization
      IEEE30I          0           6        2880          3603.94
      IEEE30II          0           6        4800         15898.23
  PEGASE1354I          0          50         240           198.48
  PEGASE1354II          0          50        1200         14275.10
 PEGASE13659I          0         100         240          1222.66
 PEGASE13659II          0         100         720         26113.15

